Provengo: A Tool Suite for Scenario Driven Model-Based Testing

We present Provengo, a comprehensive suite of tools designed to facilitate the implementation of Scenario-Driven Model-Based Testing (SDMBT), an innovative approach that utilizes scenarios to construct a model encompassing the user's perspective and the system's business value while also defining the desired outcomes. With the assistance of Provengo, testers gain the ability to effortlessly create natural user stories and seamlessly integrate them into a model capable of generating effective tests. The demonstration illustrates how SDMBT effectively addresses the bootstrapping challenge commonly encountered in model-based testing (MBT) by enabling incremental development, starting from simple models and gradually augmenting them with additional stories.

==> tasks.txt <==

Review #267A
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper describes an experience about using Provengo to find data races in web applications. Provengo is a test framework based on the Behavioral Programming paradigm [16, 17]. In Provengo, developers define tests by defining events (e.g., login, addToCart, etc) and the constraints on these events (e.g., addToCart can only happen after login). Such approach enables the framework to combine events in different ways, potentially finding bugs in peculiar combinations. Results on using Provengo in the online store Magenta-2 eCommerce platform was provided. The experience results in two bugs detected.

Strengths
---------
- Addresses the important problem of augmenting the ability of existing tests to find bugs
- Several code examples were provided to substantiate the ideas
- Bugs found and reported

Weaknesses
----------
- Significance
- Presentation
- Unclear why bugs were not reported

Comments for authors
--------------------
**Soundness**: The idea is clear.

**Significance**: It is a unclear how practical is the approach:

  * Based on the examples provided in the paper, it seems developers would need to make
many changes to prepare tests to run in Provengo. Why not to build their own infrastructure?

  * It is unclear how many bugs Provengo would be able to capture that running tests in a load testing tool (similar to JMeter for Java) wouldn't be able to capture. Such tools can spawn multiple clients simultaneously (potentially, simulating access from the same user).

% TODO: add a section to the introduction that talks about the MBT vs stress/load
% TODO: add a section to the introduction that talks about the advantage of attacking a system with small chunks, incrementally. Everyone is afraid of MBT because you need to create the entire model first. We solve this problem of MBT

**Novelty**: The idea of Behavior Programming is not new and there is an infrastructure to support it for javascript (BPjs [8]). Provengo itself was already published. As this is an experience paper, those novelty aspects are not critical.

**Verifiability and Transparency**: I could not find any artifact URL listed in the paper or attached to the submission.

**Presentation**: The paper needs improvement. Consider the comments below:

- "Multi-session tests" [title]: what is a multi-session test? define/explain
- "evaluates the effectiveness...and detecting concurrency bugs" [abstract]: broken English;
- "..and identify bugs in the checkout functionality..." [intro]: motivate why this functionality is relevant. the scope of the experience seems narrow;
- "In order to tackle this challenge..." [intro]: what challenge? I could not find definition;
- It is hard to draw a connection from Therac-25 bug and the bugs that your tool would be able to find.
- "our method could have prevented the incident above...": sounds a very strong statement to make. provide example to substantiate it, tone down the statement, or choose a more similar example (as you are testing web applications);
- "generates all combinations..." [section 2]: combinations of what? explain.
- "the teacher creating a multiple-choice exam" [section 2]: how would the system know this option exists without additional information?
- "it could be easily generated..." [section 2]: the tool would "only" generate the scenarios; not execute them.
- explain how different is Provengo from BPjs [8];
- Figure 1. The explanation looks very much similar to what async-wait JS mechanism works. please explain what are the differences;
- Section 3. Please explain how the state is cleaned/restore after the execution of different interleaving.
- Section 3: Please explain what oracles are used.
- "The mechanism for ... is a process of interleaving" [Section 3]: unclear
- "While granular testing...": Do you mean unit testing?
- "MFTF" (Section 6.2): cite
- Figure 4: "other bugs": Do you mean failures?
- "Multi-session applications" [conclusions]: What is a multi-session application?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #267B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper is about the application of a series of tests to the e-commerce platform Magento. In particular, they're related to multi session management on this platform. For this purpose, the researchers applied a story-based testing methodology via the Provengo tool, which allows for high level test specification. In other words, Provengo users may specify Stories using a syntax closer to human language. In this paper the authors described a couple of bugs they detected in the Magento platform, which are the “empty cart” and “shipping fee” bugs. They also explained how the Provengo tool can be improved to facilitate or increase its detection rate. For example, with regard to the second bug, they applied an “amplification method” to enhance the likelihood of replicating a bug. Finally, they described the results they obtained from these tests.

Strengths
---------
- The article is well written and well documented.
- It also provides insights into test methodology and toolset combinations.
- The authors provide several query examples that help illustrate authors' experience.

Weaknesses
----------
- The contribution, even though interesting, is limited to a single testing tool (Provengo) and a single case study (Magento).

%TODO Say that provengo company did it on many systems and companies, such as banking websites, insurance companies, and testimonies from clients.

Comments for authors
--------------------
As mentioned above, the paper is well written and well documented. It also provides insights into test methodology and toolset combinations. The authors provide several query examples that help illustrate and make their explanation clearer. In general, this paper could be very useful in a teaching context as an example to be replicated by students.

On the weak side, as an experience paper, this contribution looks quite limited to a single testing tool (Provengo) and a single case study (Magento). If, as said at the beginning of the paper (abstract), the goal is to evaluate the effectiveness of Provengo, then more case studies would be needed.
Furthermore, the significance of the considered test cases is not deeply discussed. It isn't clear why in the paper authors chose to focus on the purchase story and not on others. Was the entire Magento system tested or just the purchase process? Did authors perform other tests that are crucial to the users such as the payment gateway interaction?
The lessons learnt presented at the end of the paper are limited to the consideration that the proposed procedure is effective. However, there is no argumentation about the generalisability of the results achieved in the presented case.

Questions for authors’ response
-------------------------------
Q1. Was the entire Magento system tested or just the purchase process?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #267C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This experience paper reports on a testing methodology proposal and its application to the checkout functionality of an e-commerce web system. The methodology is intended to help testers detect race conditions in reactive systems. It takes as input abstract tests (written as stories and anti-stories) and automatically weaves them together to generate test cases (all combinations ?) that help the testers uncover a number of potential issues or weaknesses of the system under test (SUT). The Provengo tool is used for story modelling. In the exploratory study, the generated test cases are executed on the Magento-2 platform and results are analysed and discussed.

Strengths
---------
+ The proposed and experimented methodology, even without a formal, technically detailed description, tackles a relevant and open problem.

+ The research employed and addressed modern technology.

Weaknesses
----------
- Lack of rigour in the design and description of the study, and hence in the presentation and analysis of the obtained results.

Comments for authors
--------------------
As mentioned above (strengths), the paper addresses a relevant problem. Furthermore, it brings interesting discussions that may help practitioners to improve their testing process in order to reveal faults related to race conditions such as the ones that are characterised in the paper.

That said, even though this is an experience paper, the design of the study (or the way it was described in the paper) and its operation could have followed some basic design principles for exploratory studies. For example, the authors could have clearly established a goal, perhaps with associated research questions, described the experience of the involved people, and described the procedures that would be followed for running the experiment and for analysing the results. Furthermore, the authors could have described the setup of the environment they used to perform the study. For instance, they should inform the versions of Provengo and Magento-2 they used, the hardware they used to run the study, etc. Last but not least, I believe that the presented study is an exploratory study, given that a case study has some characteristics that seem not to be present in the reported study. I recommend the authors should double-check this in the literature about experimental software engineering.

Such a more “rigorous” definition/description of the study would help the authors avoid some imprecisions such as the one found in the Conclusion section, in which the authors mention that “we were able to uncover several bugs in the checkout functionality of the platform”. It might be my mistake, but I did not find clear information regarding the number of bugs found apart from the two bugs described in Section 8.

The authors mention a “Paper’s repository” in Section 8.3, but I have not found any information (e.g. an URL) regarding this.

Overall, the paper is basically well-written and easy to follow. Some minor issues (not an exhaustive list) are next presented.

- Which type of publication is reference [31] ? Please, consider double-checking the whole set of references to provide precise and complete information.

- Reference numbers should not be parts of sentences (e.g. “as noted by [25]”, “originates from [18]”, etc.). Please, consider revising these and all other occurrences throughout the paper.

- I did not follow the rationale for the numbers obtained in Example 1 (particularly, the 1,064 possible runs derived from the combination of 3 green button presses and 10 red button presses).

Questions for authors’ response
-------------------------------
1. What are the explicit goals of the study? Are there research questions associated with the goals?

2. How many bugs (apart from the ones described in Section 8) were found in the tested system?

3. Is there a repository that stores information about the study and supports its re-execution?

% TODO: define  the research goal: prove how provengo tool and methodology can address the problems of mbt and stress/load and enjoy both worlds. get value from mbt from small investment.
% TODO: add a section to the introduction that talks about the advantage of attacking a system with small chunks, incrementally. Everyone is afraid of MBT because you need to create the entire model first. We solve this problem of MBT
